Understanding Intrinsic Socioeconomic Biases in Large Language Models

Large Language Models (LLMs) are increasingly integrated into critical decision-making processes, such as loan approvals and visa applications, where inherent biases can lead to discriminatory outcomes. In this paper, we examine the nuanced relationship between demographic attributes and socioeconomic biases in LLMs, a crucial yet understudied area of fairness in LLMs. We introduce a novel dataset of one million English sentences to systematically quantify socioeconomic biases across various demographic groups. Our findings reveal pervasive socioeconomic biases in both established models such as GPT-2 and state-of-the-art models like Llama 2 and Falcon. We demonstrate that these biases are significantly amplified when considering intersectionality, with LLMs exhibiting a remarkable capacity to extract multiple demographic attributes from names and then correlate them with specific socioeconomic biases. This research highlights the urgent necessity for proactive and robust bias mitigation techniques to safeguard against discriminatory outcomes when deploying these powerful models in critical real-world applications.

==> data/credit/arbitrariness_spread_acc.dat <==
x y
0.49614325068870524 2
0.49669421487603305 3
0.5082644628099173 4
0.5289256198347108 5
0.5333333333333333 6
0.565564738292011 7
0.5853994490358126 8
0.615702479338843 11
0.6239669421487604 12
0.6504132231404959 13
0.6597796143250689 14
0.6694214876033058 16
0.6793388429752066 17
0.7 18
0.7330578512396695 19
0.768595041322314 20
0.78099173553719 21
0.79366391184573 24
0.8198347107438017 25
0.8333333333333334 27
0.8471074380165289 29
0.8611570247933884 32
0.8754820936639118 35
0.8900826446280992 36
0.9049586776859504 38
0.9201101928374655 39
0.9355371900826446 42
0.9512396694214876 45
0.9672176308539945 50
0.9834710743801653 62
1.0 200

==> data/credit/arbitrariness_spread_fair.dat <==
x y
0.4 3
0.4666666666666667 11
0.6666666666666667 32
1.0 200

==> data/credit/arbitrariness_spread_mia.dat <==
x y
0.4 22
0.4666666666666667 101
0.6666666666666667 208
1.0 800

==> data/credit/arbitrariness_spread_pred.dat <==
x y
0.4 17
0.4666666666666667 63
0.6666666666666667 120
1.0 800

==> data/utkface/arbitrariness_spread.dat <==
x white black asian indian others
0.525 1.103309929789368 0.7734806629834254 2.575107296137339 1.2468827930174564 1.7595307917888565
0.55 1.7552657973921766 0.9944751381215471 3.719599427753934 2.2443890274314215 2.346041055718475
0.575 2.657973921765296 1.4364640883977904 5.007153075822604 3.615960099750623 2.6392961876832843
0.6 3.3600802407221666 2.0994475138121547 5.865522174535051 3.865336658354114 3.225806451612903
0.625 3.961885656970913 2.430939226519337 6.723891273247497 4.488778054862842 3.812316715542522
0.65 5.115346038114343 3.6464088397790055 8.44062947067239 5.361596009975061 4.9853372434017595
0.675 5.4162487462387165 4.30939226519337 9.44206008583691 5.486284289276807 5.571847507331378
0.7 5.71715145436309 4.861878453038674 9.72818311874106 6.109725685785535 6.158357771260997
0.725 5.71715145436309 4.861878453038674 9.72818311874106 6.109725685785535 6.158357771260997
0.75 6.519558676028085 5.414364640883978 10.586552217453507 6.733167082294264 6.744868035190615
0.775 7.021063189568707 6.077348066298343 11.30185979971388 7.855361596009974 8.211143695014663
0.8 7.6228686058174535 6.2983425414364635 12.160228898426325 8.728179551122194 9.090909090909092
0.825 8.375125376128386 7.403314917127071 13.161659513590845 9.476309226932669 10.263929618768328
0.8500000000000001 9.277833500501506 7.955801104972375 14.306151645207441 9.97506234413965 10.850439882697946
0.875 9.277833500501506 7.955801104972375 14.306151645207441 9.97506234413965 10.850439882697946
0.9 10.53159478435306 8.83977900552486 17.16738197424893 10.723192019950124 13.48973607038123
0.925 12.387161484453364 10.718232044198894 18.311874105865524 12.468827930174562 14.369501466275658
0.95 12.387161484453364 10.718232044198894 18.311874105865524 12.468827930174562 14.369501466275658
0.9750000000000001 15.897693079237715 12.817679558011049 24.0343347639485 16.084788029925186 17.008797653958943

==> data/utkface/arbitrariness_spread_fair.dat <==
x white black asian indian others
0.525 1.1534603811434303 0.7734806629834254 2.0028612303290414 0.8728179551122194 1.1730205278592376
0.55 1.9558676028084254 1.5469613259668509 3.4334763948497855 2.1197007481296755 1.759530791788856
0.575 2.958876629889669 2.3204419889502765 5.150214592274678 3.615960099750623 2.0527859237536656
0.6 3.3099297893681046 2.8729281767955803 5.86552217453505 4.239401496259351 2.6392961876832843
0.625 3.7111334002006022 3.0939226519337018 6.008583690987123 4.86284289276808 3.519061583577712
0.65 4.714142427281846 4.41988950276243 7.725321888412016 5.610972568578553 4.39882697947214
0.675 5.065195586760281 4.530386740331491 8.726752503576538 5.860349127182044 5.571847507331378
0.7 5.767301905717153 5.414364640883978 9.72818311874106 6.608478802992518 7.038123167155424
0.725 5.767301905717153 5.414364640883978 9.72818311874106 6.608478802992518 7.038123167155424
0.75 6.569709127382148 5.745856353591161 10.157367668097281 6.857855361596009 8.504398826979472
0.775 7.07121364092277 5.966850828729282 11.301859799713878 7.605985037406484 8.504398826979472
0.8 7.8736208625877655 6.4088397790055245 12.875536480686694 7.855361596009974 8.79765395894428
0.825 8.676028084252762 7.18232044198895 13.733905579399142 8.977556109725684 9.67741935483871
0.8500000000000001 9.82948846539619 8.397790055248619 14.735336194563661 10.099750623441395 10.557184750733137
0.875 9.82948846539619 8.397790055248619 14.735336194563661 10.099750623441395 10.557184750733137
0.9 10.73219658976931 9.281767955801106 15.879828326180256 11.09725685785536 13.48973607038123
0.925 12.98896690070211 11.602209944751381 19.313304721030043 12.8428927680798 15.249266862170089
0.95 12.98896690070211 11.602209944751381 19.313304721030043 12.8428927680798 15.249266862170089
0.9750000000000001 16.95085255767302 14.696132596685086 24.463519313304722 16.458852867830423 17.595307917888565
